MeltpoolNet: Melt pool Characteristic Prediction in Metal Additive Manufacturing Using Machine Learning

Characterizing meltpool shape and geometry is essential in metal Additive Manufacturing (MAM) to control the printing process and avoid defects. Predicting meltpool flaws based on process parameters and powder material is difficult due to the complex nature of MAM process. Machine learning (ML) techniques can be useful in connecting process parameters to the type of flaws in the meltpool. In this work, we introduced a comprehensive framework for benchmarking ML for melt pool characterization. An extensive experimental dataset has been collected from more than 80 MAM articles containing MAM processing conditions, materials, meltpool dimensions, meltpool modes and flaw types. We introduced physics-aware MAM featurization, versatile ML models, and evaluation metrics to create a comprehensive learning framework for meltpool defect and geometry prediction. This benchmark can serve as a basis for melt pool control and process optimization. In addition, data-driven explicit models have been identified to estimate meltpool geometry from process parameters and material properties which outperform Rosenthal estimation for meltpool geometry while maintaining interpretability.

==> mybibliography.txt <==
@article{BERMAN2012155,
title = {3-D printing: The new industrial revolution},
journal = {Business Horizons},
volume = {55},
number = {2},
pages = {155-162},
year = {2012},
issn = {0007-6813},
doi = {https://doi.org/10.1016/j.bushor.2011.11.003},
author = {Barry Berman},
}
@article{crammer2001algorithmic,
  title={On the algorithmic implementation of multiclass kernel-based vector machines},
  author={Crammer, Koby and Singer, Yoram},
  journal={Journal of machine learning research},
  volume={2},
  number={Dec},
  pages={265--292},
  year={2001}
}

@article{doi:10.1080/00401706.1970.10488634,
author = { Arthur E.   Hoerl  and  Robert W.   Kennard },
title = {Ridge Regression: Biased Estimation for Nonorthogonal Problems},
journal = {Technometrics},
volume = {12},
number = {1},
pages = {55-67},
year  = {1970},
publisher = {Taylor \& Francis},
doi = {10.1080/00401706.1970.10488634},

URL = { 
        https://www.tandfonline.com/doi/abs/10.1080/00401706.1970.10488634
    
},
eprint = { 
        https://www.tandfonline.com/doi/pdf/10.1080/00401706.1970.10488634
    
}

}

@article{liu2020gaussian,
  title={When Gaussian process meets big data: A review of scalable GPs},
  author={Liu, Haitao and Ong, Yew-Soon and Shen, Xiaobo and Cai, Jianfei},
  journal={IEEE transactions on neural networks and learning systems},
  volume={31},
  number={11},
  pages={4405--4423},
  year={2020},
  publisher={IEEE}
}


@article{simonds2021causal,
  title={The causal relationship between melt pool geometry and energy absorption measured in real time during laser-based manufacturing},
  author={Simonds, Brian J and Tanner, Jack and Artusio-Glimpse, Alexandra and Williams, Paul A and Parab, Niranjan and Zhao, Cang and Sun, Tao},
  journal={Applied Materials Today},
  volume={23},
  pages={101049},
  year={2021},
  publisher={Elsevier}
}

@article{trapp2017situ,
  title={In situ absorptivity measurements of metallic powders during laser powder-bed fusion additive manufacturing},
  author={Trapp, Johannes and Rubenchik, Alexander M and Guss, Gabe and Matthews, Manyalibo J},
  journal={Applied Materials Today},
  volume={9},
  pages={341--349},
  year={2017},
  publisher={Elsevier}
}

@article{debroy2018additive,
  title={Additive manufacturing of metallic components--process, structure and properties},
  author={DebRoy, Tarasankar and Wei, HL and Zuback, JS and Mukherjee, T and Elmer, JW and Milewski, JO and Beese, Allison Michelle and Wilson-Heid, AD and De, A and Zhang, W},
  journal={Progress in Materials Science},
  volume={92},
  pages={112--224},
  year={2018},
  publisher={Elsevier}
}

@article{jiang2020path,
  title={Path planning strategies to optimize accuracy, quality, build time and material use in additive manufacturing: a review},
  author={Jiang, Jingchao and Ma, Yongsheng},
  journal={Micromachines},
  volume={11},
  number={7},
  pages={633},
  year={2020},
  publisher={Multidisciplinary Digital Publishing Institute}
}

@article{leal2017additive,
  title={Additive manufacturing tooling for the automotive industry.},
  author={Leal, R and Barreiros, F and Alves, L and Romeiro, F and Vasco, J and Santos, M and Marto, C},
  journal={International Journal of Advanced Manufacturing Technology},
  volume={92},
  year={2017}
}

@article{zhakeyev2017additive,
  title={Additive manufacturing: unlocking the evolution of energy materials},
  author={Zhakeyev, Adilet and Wang, Panfeng and Zhang, Li and Shu, Wenmiao and Wang, Huizhi and Xuan, Jin},
  journal={Advanced Science},
  volume={4},
  number={10},
  pages={1700187},
  year={2017},
  publisher={Wiley Online Library}
}


@article{liu2021review,
  title={A Review on Additive manufacturing of titanium alloys for aerospace applications: directed energy deposition and beyond Ti-6Al-4V},
  author={Liu, Zhiying and He, Bei and Lyu, Tianyi and Zou, Yu},
  journal={JOM},
  pages={1--15},
  year={2021},
  publisher={Springer}
}
@article{wang2016topological,
  title={Topological design and additive manufacturing of porous metals for bone scaffolds and orthopaedic implants: A review},
  author={Wang, Xiaojian and Xu, Shanqing and Zhou, Shiwei and Xu, Wei and Leary, Martin and Choong, Peter and Qian, Ma and Brandt, Milan and Xie, Yi Min},
  journal={Biomaterials},
  volume={83},
  pages={127--141},
  year={2016},
  publisher={Elsevier}
}
@article{wang2020machine,
  title={Machine learning in additive manufacturing: State-of-the-art and perspectives},
  author={Wang, Chengcheng and Tan, XP and Tor, SB and Lim, CS},
  journal={Additive Manufacturing},
  pages={101538},
  year={2020},
  publisher={Elsevier}
}
@article{gordon2020defect,
  title={Defect structure process maps for laser powder bed fusion additive manufacturing},
  author={Gordon, Jerard V and Narra, Sneha P and Cunningham, Ross W and Liu, He and Chen, Hangman and Suter, Robert M and Beuth, Jack L and Rollett, Anthony D},
  journal={Additive Manufacturing},
  volume={36},
  pages={101552},
  year={2020},
  publisher={Elsevier}
}

@misc{plotdigitizer,

url = {http://plotdigitizer.sourceforge.net},
title = {PlotDigitizer: Version 2.6.8},
year = {2015},
}
@article{markl2016multiscale,
  title={Multiscale modeling of powder bed--based additive manufacturing},
  author={Markl, Matthias and K{\"o}rner, Carolin},
  journal={Annual Review of Materials Research},
  volume={46},
  pages={93--123},
  year={2016},
  publisher={Annual Reviews}
}

@article{WANG2020101538,
title = {Machine learning in additive manufacturing: State-of-the-art and perspectives},
journal = {Additive Manufacturing},
volume = {36},
pages= {101538},
year= {2020},
issn = {2214-8604},
doi= {https://doi.org/10.1016/j.addma.2020.101538},
author = {C. Wang and X.P. Tan and S.B. Tor and C.S. Lim},
}

@article{JOHNSON2020101641,
title = {Invited review: Machine learning for materials developments in metals additive manufacturing},
journal = {Additive Manufacturing},
volume = {36},
pages = {101641},
year = {2020},
issn = {2214-8604},
doi= {https://doi.org/10.1016/j.addma.2020.101641},
author = {N.S. Johnson and P.S. Vulimiri and A.C. To and X. Zhang and C.A. Brice and B.B. Kappes and A.P. Stebner},
}

@Misc{mendeleev,
  title         = {{mendeleev}},
  howpublished  = {\url{https://mendeleev.readthedocs.io/en/stable/}},
  year          = {2018},
}

@article{GORDON2020101552,
title = {Defect structure process maps for laser powder bed fusion additive manufacturing},
journal = {Additive Manufacturing},
volume = {36},
pages = {101552},
year = {2020},
issn = {2214-8604},
doi = {https://doi.org/10.1016/j.addma.2020.101552},
url = {https://www.sciencedirect.com/science/article/pii/S2214860420309246},
author = {Jerard V. Gordon and Sneha P. Narra and Ross W. Cunningham and He Liu and Hangman Chen and Robert M. Suter and Jack L. Beuth and Anthony D. Rollett},
}
@article{OGOKE2021102033,
title = {Thermal control of laser powder bed fusion using deep reinforcement learning},
journal = {Additive Manufacturing},
volume = {46},
pages = {102033},
year = {2021},
issn = {2214-8604},
doi = {https://doi.org/10.1016/j.addma.2021.102033},
url = {https://www.sciencedirect.com/science/article/pii/S2214860421001986},
author = {Francis Ogoke and Amir Barati Farimani},
keywords = {Deep Reinforcement Learning, Additive Manufacturing, Powder Bed Fusion},
}
@article{MoleculeNet,
title  = {MoleculeNet: a benchmark for molecular machine learning},
author = {Wu, Zhenqin and Ramsundar, Bharath and Feinberg, Evan N. and Gomes, Joseph and Geniesse, Caleb and Pappu, Aneesh S. and Leswing, Karl and Pande, Vijay},
journal  = {Chem. Sci.},
year  = {2018},
volume  = {9},
issue  = {2},
pages  = {513-530},
doi  = {10.1039/C7SC02664A},
}


@article{RF,
title  = {Random Forests.},
author = {Breiman, L.},
journal  = {Machine Learning},
year  = {2001},
volume  = {45},
issue  = {},
pages  = {5–32},
doi  = {10.1023/A:1010933404324},
}
@inproceedings{Rasmussen2004,
  title={Gaussian processes in machine learning},
  author={Rasmussen, Carl Edward},
  booktitle={Summer school on machine learning},
  pages={63--71},
  year={2003},
  organization={Springer}
}

@article{SVM,
title  = {Support-Vector Networks.},
author = {Cortes, C. and Vapnik, V.},
journal  = {Machine Learning},
year  = {1995},
volume  = {20},
issue  = {},
pages  = {273-297},
doi  = {https://doi.org/10.1007/BF00994018},
}
@article{GB,
title  = {Greedy Function Approximation: A Gradient Boosting Machine.},
author = {Friedman, J.H.},
journal  = { Annals of Statistics},
year  = {2001},
volume  = {29},
issue  = {},
pages  = {1189-1232},
doi  = {https://doi.org/10.1214/aos/1013203451},
}
@article{LR,
author = {Jerome Friedman and Trevor Hastie and Robert Tibshirani},
title = {{Additive logistic regression: a statistical view of boosting (With discussion and a rejoinder by the authors)}},
volume = {28},
journal = {The Annals of Statistics},
number = {2},
publisher = {Institute of Mathematical Statistics},
pages = {337 -- 407},
keywords = {‎classification‎, machine learning, nonparametric estimation, stagewise fitting, tree},
year = {2000},
doi = {10.1214/aos/1016218223},
URL = {https://doi.org/10.1214/aos/1016218223}
}

@article{NN,
    author = {Hinton, Geoffrey E. and Osindero, Simon and Teh, Yee-Whye},
    title = "{A Fast Learning Algorithm for Deep Belief Nets}",
    journal = {Neural Computation},
    volume = {18},
    number = {7},
    pages = {1527-1554},
    year = {2006},
    month = {07},
    abstract = "{We show how to use “complementary priors” to eliminate the explaining-away effects that make inference difficult in densely connected belief nets that have many hidden layers. Using complementary priors, we derive a fast, greedy algorithm that can learn deep, directed belief networks one layer at a time, provided the top two layers form an undirected associative memory. The fast, greedy algorithm is used to initialize a slower learning procedure that fine-tunes the weights using a contrastive version of the wake-sleep algorithm. After fine-tuning, a network with three hidden layers forms a very good generative model of the joint distribution of handwritten digit images and their labels. This generative model gives better digit classification than the best discriminative learning algorithms. The low-dimensional manifolds on which the digits lie are modeled by long ravines in the free-energy landscape of the top-level associative memory, and it is easy to explore these ravines by using the directed connections to display what the associative memory has in mind.}",
    issn = {0899-7667},
    doi = {10.1162/neco.2006.18.7.1527},
    url = {https://doi.org/10.1162/neco.2006.18.7.1527},
    eprint = {https://direct.mit.edu/neco/article-pdf/18/7/1527/816558/neco.2006.18.7.1527.pdf},
}


@article{Ridge,
author = { Arthur E.   Hoerl  and  Robert W.   Kennard },
title = {Ridge Regression: Biased Estimation for Nonorthogonal Problems},
journal = {Technometrics},
volume = {12},
number = {1},
pages = {55-67},
year  = {1970},
publisher = {Taylor \& Francis},
doi = {10.1080/00401706.1970.10488634},
}

@article{lasso,
author = {Tibshirani, Robert},
title = {Regression Shrinkage and Selection Via the Lasso},
journal = {Journal of the Royal Statistical Society: Series B (Methodological)},
volume = {58},
number = {1},
pages = {267-288},
keywords = {quadratic programming, regression, shrinkage, subset selection},
doi = {https://doi.org/10.1111/j.2517-6161.1996.tb02080.x},
url = {https://rss.onlinelibrary.wiley.com/doi/abs/10.1111/j.2517-6161.1996.tb02080.x},
eprint = {https://rss.onlinelibrary.wiley.com/doi/pdf/10.1111/j.2517-6161.1996.tb02080.x},
abstract = {SUMMARY We propose a new method for estimation in linear models. The ‘lasso’ minimizes the residual sum of squares subject to the sum of the absolute value of the coefficients being less than a constant. Because of the nature of this constraint it tends to produce some coefficients that are exactly 0 and hence gives interpretable models. Our simulation studies suggest that the lasso enjoys some of the favourable properties of both subset selection and ridge regression. It produces interpretable models like subset selection and exhibits the stability of ridge regression. There is also an interesting relationship with recent work in adaptive function estimation by Donoho and Johnstone. The lasso idea is quite general and can be applied in a variety of statistical models: extensions to generalized regression models and tree-based models are briefly described.},
year = {1996}
}




@Article{Meng2020,
author ="LINGBIN MENG and BRANDON MCWILLIAMS and WILLIAM JAROSINSKI and HYE-YEONG PARK and YEON-GIL JUNG and JEHYUN LEE and JING ZHANG",
title  ="Machine Learning in Additive Manufacturing: A Review",
journal  ="JOM",
year  ="2020",
volume  ="72",
number  ="6",
doi  ="10.1007/s11837-020-04155-y",
}

@Article{Dilip2017,
author ="Dilip, J.J.S. and Zhang, S. and Teng, C. et al.",
title  ="Influence of processing parameters on the evolution of melt pool, porosity, and microstructures in Ti-6Al-4V alloy parts fabricated by selective laser melting.",
journal  ="Prog Addit Manuf",
year  ="2017",
volume  ="2",
pages  ="157-167",
doi  ="10.1007/s40964-017-0030-2",
}

@Article{Yu2016,
author ="Yu, G. and Gu, D. and Dai, D. et al. ",
title  ="Influence of processing parameters on laser penetration depth and melting/re-melting densification during selective laser melting of aluminum alloy.",
journal  ="Appl. Phys.",
year  ="2016",
pages  ="122:891",
doi  ="10.1007/s00339-016-0428-6",
}

@article{CRIALES201722,
title = {Laser powder bed fusion of nickel alloy 625: Experimental investigations of effects of process parameters on melt pool size and shape with spatter analysis},
journal = {International Journal of Machine Tools and Manufacture},
volume = {121},
pages = {22-36},
year = {2017},
note = {Special Issue on the State-of-the-Art in North American Manufacturing Research},
issn = {0890-6955},
doi = {https://doi.org/10.1016/j.ijmachtools.2017.03.004},
author = {Luis E. Criales and Yiğit M. Arısoy and Brandon Lane and Shawn Moylan and Alkan Donmez and Tuğrul Özel},
}

@article{KESHAVARZKERMANI201983,
title = {An investigation into the effect of process parameters on melt pool geometry, cell spacing, and grain refinement during laser powder bed fusion},
journal = {Optics \& Laser Technology},
volume = {116},
pages = {83-91},
year = {2019},
issn = {0030-3992},
doi = {https://doi.org/10.1016/j.optlastec.2019.03.012},
author = {Ali Keshavarzkermani and Ehsan Marzbanrad and Reza Esmaeilizadeh and Yahya Mahmoodkhani and Usman Ali and Pablo D. Enrique and Norman Y. Zhou and Ali Bonakdar and Ehsan Toyserkani}
}

@article{ZHUANG201859,
title = {Determination of melt pool dimensions using DOE-FEM and RSM with process window during SLM of Ti6Al4V powder},
journal = {Optics & Laser Technology},
volume = {103},
pages = {59-76},
year = {2018},
issn = {0030-3992},
doi = {https://doi.org/10.1016/j.optlastec.2018.01.013},
author = {Jyun-Rong Zhuang and Yee-Ting Lee and Wen-Hsin Hsieh and An-Shik Yang}
}

@article{OBIDIGBO2019,
author= {Chigozie Obidigbo, Eric-Paul Tatman, Joy Gockel},
title = {Processing parameter and transient effects on melt pool geometry in additive manufacturing of Invar 36.},
journal = {Int J Adv Manuf Technol},
volume = {104},
pages = {3139–3146},
year = {2019},
doi = {10.1007/s00170-019-04229-5},}
@article{probst2019hyperparameters,
  title={Hyperparameters and tuning strategies for random forest},
  author={Probst, Philipp and Wright, Marvin N and Boulesteix, Anne-Laure},
  journal={Wiley Interdisciplinary Reviews: Data Mining and Knowledge Discovery},
  volume={9},
  number={3},
  pages={e1301},
  year={2019},
  publisher={Wiley Online Library}
}
@book{scholkopf2002learning,
  title={Learning with kernels: support vector machines, regularization, optimization, and beyond},
  author={Sch{\"o}lkopf, Bernhard and Smola, Alexander J and Bach, Francis and others},
  year={2002},
  publisher={MIT press}
}
@article{DUAN200341,
title = {Evaluation of simple performance measures for tuning SVM hyperparameters},
journal = {Neurocomputing},
volume = {51},
pages = {41-59},
year = {2003},
issn = {0925-2312},
doi = {https://doi.org/10.1016/S0925-2312(02)00601-X},
url = {https://www.sciencedirect.com/science/article/pii/S092523120200601X},
author = {Kaibo Duan and S.Sathiya Keerthi and Aun Neow Poo}
}
@article{KING20142915,
title = {Observation of keyhole-mode laser melting in laser powder-bed fusion additive manufacturing},
journal = {Journal of Materials Processing Technology},
volume = {214},
number = {12},
pages = {2915-2925},
year = {2014},
issn = {0924-0136},
doi = {https://doi.org/10.1016/j.jmatprotec.2014.06.005},
url = {https://www.sciencedirect.com/science/article/pii/S0924013614002283},
author = {Wayne E. King and Holly D. Barth and Victor M. Castillo and Gilbert F. Gallegos and John W. Gibbs and Douglas E. Hahn and Chandrika Kamath and Alexander M. Rubenchik},
keywords = {Keyhole-mode laser melting, Additive manufacturing, Powder-bed fusion, Selective laser sintering, Selective laser melting, Direct metal laser sintering},
abstract = {Laser powder-bed fusion additive manufacturing of metals employs high-power focused laser beams. Typically, the depth of the molten pool is controlled by conduction of heat in the underlying solid material. But, under certain conditions, the mechanism of melting can change from conduction to so-called “keyhole-mode” laser melting. In this mode, the depth of the molten pool is controlled by evaporation of the metal. Keyhole-mode laser melting results in melt pool depths that can be much deeper than observed in conduction mode. In addition, the collapse of the vapor cavity that is formed by the evaporation of the metal can result in a trail of voids in the wake of the laser beam. In this paper, the experimental observation of keyhole-mode laser melting in a laser powder-bed fusion additive manufacturing setting for 316L stainless steel is presented. The conditions required to transition from conduction controlled melting to keyhole-mode melting are identified.}
}

@article{ai-feynman,
author = {Silviu-Marian Udrescu  and Max Tegmark },
title = {AI Feynman: A physics-inspired method for symbolic regression},
journal = {Science Advances},
volume = {6},
number = {16},
pages = {eaay2631},
year = {2020},
doi = {10.1126/sciadv.aay2631},

URL = {https://www.science.org/doi/abs/10.1126/sciadv.aay2631},
eprint = {https://www.science.org/doi/pdf/10.1126/sciadv.aay2631}
,
    abstract = { Our physics-inspired algorithm for symbolic regression is able to discover complex physics equations from mere tables of numbers. A core challenge for both physics and artificial intelligence (AI) is symbolic regression: finding a symbolic expression that matches data from an unknown function. Although this problem is likely to be NP-hard in principle, functions of practical interest often exhibit symmetries, separability, compositionality, and other simplifying properties. In this spirit, we develop a recursive multidimensional symbolic regression algorithm that combines neural network fitting with a suite of physics-inspired techniques. We apply it to 100 equations from the Feynman Lectures on Physics, and it discovers all of them, while previous publicly available software cracks only 71; for a more difficult physics-based test set, we improve the state-of-the-art success rate from 15 to 90\%. }
}

@article {Sindy,
	author = {Brunton, Steven L. and Proctor, Joshua L. and Kutz, J. Nathan},
	title = {Discovering governing equations from data by sparse identification of nonlinear dynamical systems},
	volume = {113},
	number = {15},
	pages = {3932--3937},
	year = {2016},
	doi = {10.1073/pnas.1517384113},
	publisher = {National Academy of Sciences},
	abstract = {Understanding dynamic constraints and balances in nature has facilitated rapid development of knowledge and enabled technology, including aircraft, combustion engines, satellites, and electrical power. This work develops a novel framework to discover governing equations underlying a dynamical system simply from data measurements, leveraging advances in sparsity techniques and machine learning. The resulting models are parsimonious, balancing model complexity with descriptive ability while avoiding overfitting. There are many critical data-driven problems, such as understanding cognition from neural recordings, inferring climate patterns, determining stability of financial markets, predicting and suppressing the spread of disease, and controlling turbulence for greener transportation and energy. With abundant data and elusive laws, data-driven discovery of dynamics will continue to play an important role in these efforts.Extracting governing equations from data is a central challenge in many diverse areas of science and engineering. Data are abundant whereas models often remain elusive, as in climate science, neuroscience, ecology, finance, and epidemiology, to name only a few examples. In this work, we combine sparsity-promoting techniques and machine learning with nonlinear dynamical systems to discover governing equations from noisy measurement data. The only assumption about the structure of the model is that there are only a few important terms that govern the dynamics, so that the equations are sparse in the space of possible functions; this assumption holds for many physical systems in an appropriate basis. In particular, we use sparse regression to determine the fewest terms in the dynamic governing equations required to accurately represent the data. This results in parsimonious models that balance accuracy with model complexity to avoid overfitting. We demonstrate the algorithm on a wide range of problems, from simple canonical systems, including linear and nonlinear oscillators and the chaotic Lorenz system, to the fluid vortex shedding behind an obstacle. The fluid example illustrates the ability of this method to discover the underlying dynamics of a system that took experts in the community nearly 30 years to resolve. We also show that this method generalizes to parameterized systems and systems that are time-varying or have external forcing.},
	issn = {0027-8424},
	URL = {https://www.pnas.org/content/113/15/3932},
	eprint = {https://www.pnas.org/content/113/15/3932.full.pdf},
	journal = {Proceedings of the National Academy of Sciences}
}

@ARTICLE{2020SciPy-NMeth,
  author  = {Virtanen, Pauli and Gommers, Ralf and Oliphant, Travis E. and
            Haberland, Matt and Reddy, Tyler and Cournapeau, David and
            Burovski, Evgeni and Peterson, Pearu and Weckesser, Warren and
            Bright, Jonathan and {van der Walt}, St{\'e}fan J. and
            Brett, Matthew and Wilson, Joshua and Millman, K. Jarrod and
            Mayorov, Nikolay and Nelson, Andrew R. J. and Jones, Eric and
            Kern, Robert and Larson, Eric and Carey, C J and
            Polat, {\.I}lhan and Feng, Yu and Moore, Eric W. and
            {VanderPlas}, Jake and Laxalde, Denis and Perktold, Josef and
            Cimrman, Robert and Henriksen, Ian and Quintero, E. A. and
            Harris, Charles R. and Archibald, Anne M. and
            Ribeiro, Ant{\^o}nio H. and Pedregosa, Fabian and
            {van Mulbregt}, Paul and {SciPy 1.0 Contributors}},
  title   = {{{SciPy} 1.0: Fundamental Algorithms for Scientific
            Computing in Python}},
  journal = {Nature Methods},
  year    = {2020},
  volume  = {17},
  pages   = {261--272},
  adsurl  = {https://rdcu.be/b08Wh},
  doi     = {10.1038/s41592-019-0686-2},
}

@book{trust-region,
author = {Conn, Andrew R. and Gould, Nicholas I. M. and Toint, Philippe L.},
title = {Trust Region Methods},
publisher = {Society for Industrial and Applied Mathematics},
year = {2000},
doi = {10.1137/1.9780898719857},
address = {},
edition   = {},
URL = {https://epubs.siam.org/doi/abs/10.1137/1.9780898719857},
eprint = {https://epubs.siam.org/doi/pdf/10.1137/1.9780898719857}
}
@article{SCIME2019100830,
title = {Melt pool geometry and morphology variability for the Inconel 718 alloy in a laser powder bed fusion additive manufacturing process},
journal = {Additive Manufacturing},
volume = {29},
pages = {100830},
year = {2019},
issn = {2214-8604},
doi = {https://doi.org/10.1016/j.addma.2019.100830},
author = {Luke Scime and Jack Beuth},
}

@article{TAPIAETAL2018,
title = {Gaussian process-based surrogate modeling framework for process planning in laser powder-bed fusion additive manufacturing of 316L stainless steel},
journal = {Int J Adv Manuf Technol},
volume = {94},
pages = {3591–3603},
year = {2018},
doi = {10.1007/s00170-017-1045-z},
url = {https://doi.org/10.1007/s00170-017-1045-z},
author = {Gustavo Tapia and Saad Khairallah and Manyalibo Matthews and Wayne E. King and Alaa Elwany},
}

@article{10.1214/aos/1016218223,
author = {Jerome Friedman and Trevor Hastie and Robert Tibshirani},
title = {{Additive logistic regression: a statistical view of boosting (With discussion and a rejoinder by the authors)}},
volume = {28},
journal = {The Annals of Statistics},
number = {2},
publisher = {Institute of Mathematical Statistics},
pages = {337 -- 407},
keywords = {‎classification‎, machine learning, nonparametric estimation, stagewise fitting, tree},
year = {2000},
doi = {10.1214/aos/1016218223},
URL = {https://doi.org/10.1214/aos/1016218223}
}
@article{10.1162/neco.2006.18.7.1527,
    author = {Hinton, Geoffrey E. and Osindero, Simon and Teh, Yee-Whye},
    title = "{A Fast Learning Algorithm for Deep Belief Nets}",
    journal = {Neural Computation},
    volume = {18},
    number = {7},
    pages = {1527-1554},
    year = {2006},
    month = {07},
    issn = {0899-7667},
    doi = {10.1162/neco.2006.18.7.1527},
    url = {https://doi.org/10.1162/neco.2006.18.7.1527},
    eprint = {https://direct.mit.edu/neco/article-pdf/18/7/1527/816558/neco.2006.18.7.1527.pdf},
}

@Article{C7SC02664A,
author ="Wu, Zhenqin and Ramsundar, Bharath and Feinberg, Evan N. and Gomes, Joseph and Geniesse, Caleb and Pappu, Aneesh S. and Leswing, Karl and Pande, Vijay",
title  ="MoleculeNet: a benchmark for molecular machine learning",
journal  ="Chem. Sci.",
year  ="2018",
volume  ="9",
issue  ="2",
pages  ="513-530",
publisher  ="The Royal Society of Chemistry",
doi  ="10.1039/C7SC02664A",
url  ="http://dx.doi.org/10.1039/C7SC02664A",
}
@article{https://doi.org/10.1111/j.2517-6161.1996.tb02080.x,
author = {Tibshirani, Robert},
title = {Regression Shrinkage and Selection Via the Lasso},
journal = {Journal of the Royal Statistical Society: Series B (Methodological)},
volume = {58},
number = {1},
pages = {267-288},
keywords = {quadratic programming, regression, shrinkage, subset selection},
doi = {https://doi.org/10.1111/j.2517-6161.1996.tb02080.x},
url = {https://rss.onlinelibrary.wiley.com/doi/abs/10.1111/j.2517-6161.1996.tb02080.x},
eprint = {https://rss.onlinelibrary.wiley.com/doi/pdf/10.1111/j.2517-6161.1996.tb02080.x},
year = {1996}
}
@article{GORDON2020101552,
title = {Defect structure process maps for laser powder bed fusion additive manufacturing},
journal = {Additive Manufacturing},
volume = {36},
pages = {101552},
year = {2020},
issn = {2214-8604},
doi = {https://doi.org/10.1016/j.addma.2020.101552},
url = {https://www.sciencedirect.com/science/article/pii/S2214860420309246},
author = {Jerard V. Gordon and Sneha P. Narra and Ross W. Cunningham and He Liu and Hangman Chen and Robert M. Suter and Jack L. Beuth and Anthony D. Rollett},
keywords = {Metal additive manufacturing, Laser powder bed fusion, Porosity, Processing parameters, Powder feedstock}
}
@article{BAYAT2021102278,
title = {A review of multi-scale and multi-physics simulations of metal additive manufacturing processes with focus on modeling strategies},
journal = {Additive Manufacturing},
volume = {47},
pages = {102278},
year = {2021},
issn = {2214-8604},
doi = {https://doi.org/10.1016/j.addma.2021.102278},
url = {https://www.sciencedirect.com/science/article/pii/S2214860421004383},
author = {Mohamad Bayat and Wen Dong and Jesper Thorborg and Albert C. To and Jesper H. Hattel},
keywords = {MAM, Heat transfer, Fluid dynamics, Solid mechanics, Meso-scale, Part-scale}
}



@article{10014566598,
author="ROSENTHAL, D.",
title="Mathematical Theory of Heat Distribution during Welding and Cutting",
journal="Welding Journal",
ISSN="",
publisher="",
year="1941",
month="",
volume="20",
number="",
pages="220-234",
URL="https://ci.nii.ac.jp/naid/10014566598/en/",
DOI="",
}
@article{SCIME2019151,
title = {Using machine learning to identify in-situ melt pool signatures indicative of flaw formation in a laser powder bed fusion additive manufacturing process},
journal = {Additive Manufacturing},
volume = {25},
pages = {151-165},
year = {2019},
issn = {2214-8604},
doi = {10.1016/j.addma.2018.11.010},
author = {Luke Scime and Jack Beuth},
}

@article{LEEETAL2019,
title = {Data analyticsapproach for melt-pool geometries in metal additive manufacturing},
journal = {Science and Technology ofAdvanced Materials},
volume = {20:1},
pages = {972-978},
year = {2019},
issn = {2214-8604},
doi = {10.1080/14686996.2019.1671140},
author = {Seulbi Lee and Jian Peng and Dongwon Shin and Yoon Suk Choi},
}


@article{YUANETAL2018,
title = {Machine-Learning-Based Monitoring of Laser Powder Bed Fusion},
journal = {Science and Technology ofAdvanced Materials},
year = {2018},
doi = {10.1002/admt.201800136},
author = {Bodi Yuan and Gabriel M. Guss and Aaron C. Wilson and Stefan P. Hau-Riege and Phillip J. DePond and Sara McMains and Manyalibo J. Matthews and Brian Giera},
}

@article{GAIKWAD2020101659,
title = {Heterogeneous sensing and scientific machine learning for quality assurance in laser powder bed fusion – A single-track study},
journal = {Additive Manufacturing},
volume = {36},
pages = {101659},
year = {2020},
issn = {2214-8604},
doi = {https://doi.org/10.1016/j.addma.2020.101659},
author = {Aniruddha Gaikwad and Brian Giera and Gabriel M. Guss and Jean-Baptiste Forien and Manyalibo J. Matthews and Prahalada Rao},
}

@article{CARRUTHERS1988351,
title = {The linear mixture rule in chemical kinetics. II. Thermal dissociation of diatomic molecules},
journal = {Chemical Physics},
volume = {127},
number = {1},
pages = {351-362},
year = {1988},
issn = {0301-0104},
doi = {https://doi.org/10.1016/0301-0104(88)87133-7},
url = {https://www.sciencedirect.com/science/article/pii/0301010488871337},
author = {Chris Carruthers and Heshel Teitelbaum},
}


@article{Ganetal2021,
title = {Universal scaling laws of keyhole stability and porosity in 3D printing of metals.},
journal = {Nat Commun},
volume = {12},
pages = {2379},
year = {2021},
issn = {2214-8604},
doi = {https://doi.org/10.1038/s41467-021-22704-0},
url = {https://doi.org/10.1038/s41467-021-22704-0},
author = {Gan, Z. and Kafka, O.L. and Parab, N. et al.},
}


@article{TANG201739,
title = {Prediction of lack-of-fusion porosity for powder bed fusion},
journal = {Additive Manufacturing},
volume = {14},
pages = {39-48},
year = {2017},
issn = {2214-8604},
doi = {https://doi.org/10.1016/j.addma.2016.12.001},
url = {https://www.sciencedirect.com/science/article/pii/S2214860416300471},
author = {Ming Tang and P. Chris Pistorius and Jack L. Beuth},
}

@article{Chen2016,
title = {“XGBoost: A Scalable Tree Boosting System.” },
journal = {Proceedings of the 22nd ACM SIGKDD International Conference on Knowledge Discovery and Data Mining},
pages = {785–94},
year = {2016},
doi = {http://doi.org/10.1145/2939672.2939785},
author = {Chen, Tianqi and Carlos Guestrin},
}

@inproceedings{hyperopt,
author = {Bergstra, J. and Yamins, D. and Cox, D. D.},
title = {Making a Science of Model Search: Hyperparameter Optimization in Hundreds of Dimensions for Vision Architectures},
year = {2013},
publisher = {JMLR.org},
booktitle = {Proceedings of the 30th International Conference on International Conference on Machine Learning - Volume 28},
pages = {I–115–I–123},
location = {Atlanta, GA, USA},
series = {ICML'13}}


@Article{app11072962,
AUTHOR = {Afrasiabi, Mohamadreza and Lüthi, Christof and Bambach, Markus and Wegener, Konrad},
TITLE = {Multi-Resolution SPH Simulation of a Laser Powder Bed Fusion Additive Manufacturing Process},
JOURNAL = {Applied Sciences},
VOLUME = {11},
YEAR = {2021},
NUMBER = {7},
ARTICLE-NUMBER = {2962},
URL = {https://www.mdpi.com/2076-3417/11/7/2962},
ISSN = {2076-3417},
ABSTRACT = {This paper presents an efficient mesoscale simulation of a Laser Powder Bed Fusion (LPBF) process using the Smoothed Particle Hydrodynamics (SPH) method. The efficiency lies in reducing the computational effort via spatial adaptivity, for which a dynamic particle refinement pattern with an optimized neighbor-search algorithm is used. The melt pool dynamics is modeled by resolving the thermal, mechanical, and material fields in a single laser track application. After validating the solver by two benchmark tests where analytical and experimental data are available, we simulate a single-track LPBF process by adopting SPH in multi resolutions. The LPBF simulation results show that the proposed adaptive refinement with and without an optimized neighbor-search approach saves almost 50% and 35% of the SPH calculation time, respectively. This achievement enables several opportunities for parametric studies and running high-resolution models with less computational effort.},
DOI = {10.3390/app11072962}
}

@article{Jakumeit_2020,
	doi = {10.1088/1757-899x/861/1/012011},
	url = {https://doi.org/10.1088/1757-899x/861/1/012011},
	year = 2020,
	month = {jun},
	publisher = {{IOP} Publishing},
	volume = {861},
	pages = {012011},
	author = {J Jakumeit and C Huang and R Laqua and J Zielinski and J H Schleifenbaum},
	title = {Effect of evaporated gas flow on porosity and microstructure of {IN}718 parts produced by {LPBF}-processes},
	journal = {{IOP} Conference Series: Materials Science and Engineering},
	abstract = {Laser Powder Bed Fusion (LPBF) is the most widely used metal additive manufacturing (AM) process. A laser beam melts metal powder and partly the underlying solid metal to add metal layer by layer in selected regions. Temperatures up to the boiling temperature are reached resulting in a violent gas stream which affects solidification and can lead to porosity. Due to the small size of the melting zone, a detailed experimental analysis of the process is very difficult and simulation is an important tool to understand the manufacturing process and the influence of process parameter on the quality of components. In this work a three-phase melting and solidification simulation methodology has been used to investigate the melting, evaporation and solidification in a LPBF process. The methodology, originally developed to model casting processes, was extended by a model to calculate the heating of the metal powder by the laser beam and a metal evaporation model to include the effect of the evaporated metal gas on the total gas flow. The methodology was applied to analyse the melting, evaporation and solidification of single track experiments with IN718 powder. The simulation results were validated by comparing the calculated melt pool depth with the experimental findings. High laser power combined with slow laser speed leads to high energy densities at the melt pool, which result in a deep keyhole and increased porosity. The simulations revealed that evaporation of melt leads to a violent gas flow with velocities up to 100 m/s.}
}

@article{Chen_2020,
	doi = {10.1088/1757-899x/861/1/012012},
	url = {https://doi.org/10.1088/1757-899x/861/1/012012},
	year = 2020,
	month = {jun},
	publisher = {{IOP} Publishing},
	volume = {861},
	pages = {012012},
	author = {Y Chen and S Clark and A C L Leung and L Sinclair and S Marussi and R Atwood and T Connoley and M Jones and G Baxter and P D Lee},
	title = {Melt pool morphology in directed energy deposition additive manufacturing process},
	journal = {{IOP} Conference Series: Materials Science and Engineering},
	abstract = {Directed Energy Deposition Additive Manufacturing (DED-AM) is one of the principal AM techniques being explored for both the repair of high value components in the aerospace industry as well as freeform fabrication of large metallic components. However, the lack of fundamental understanding of the underlying process-structure-property relationships hinders the utilisation of DED-AM for the production or repair of safety-critical components. This study uses in situ and operando synchrotron X-ray imaging to provide an improved fundamental understanding of laser-matter interactions and their influence on the melt pool geometry. Coupled with process modelling, these unique observations illustrate how process parameters can influence the DED-AM melt pool geometry. The calibrated simulation can be used for guidance in an industrial additive manufacturing process for microstructure and quality control.}
}

@article{Klassen_2014,
	doi = {10.1088/0022-3727/47/27/275303},
	url = {https://doi.org/10.1088/0022-3727/47/27/275303},
	year = 2014,
	month = {jun},
	publisher = {{IOP} Publishing},
	volume = {47},
	number = {27},
	pages = {275303},
	author = {Alexander Klassen and Thorsten Scharowsky and Carolin Körner},
	title = {Evaporation model for beam based additive manufacturing using free surface lattice Boltzmann methods},
	journal = {Journal of Physics D: Applied Physics},
	abstract = {Evaporation plays an important role in many technical applications including beam-based additive manufacturing processes, such as selective electron beam or selective laser melting (SEBM/SLM). In this paper, we describe an evaporation model which we employ within the framework of a two-dimensional free surface lattice Boltzmann method. With this method, we solve the hydrodynamics as well as thermodynamics of the molten material taking into account the mass and energy losses due to evaporation and the recoil pressure acting on the melt pool. Validation of the numerical model is performed by measuring maximum melt depths and evaporative losses in samples of pure titanium and Ti–6Al–4V molten by an electron beam. Finally, the model is applied to create processing maps for an SEBM process. The results predict that the penetration depth of the electron beam, which is a function of the acceleration voltage, has a significant influence on evaporation effects.}
}


@Article{jmmp3010021,
AUTHOR = {Letenneur, Morgan and Kreitcberg, Alena and Brailovski, Vladimir},
TITLE = {Optimization of Laser Powder Bed Fusion Processing Using a Combination of Melt Pool Modeling and Design of Experiment Approaches: Density Control},
JOURNAL = {Journal of Manufacturing and Materials Processing},
VOLUME = {3},
YEAR = {2019},
NUMBER = {1},
ARTICLE-NUMBER = {21},
URL = {https://www.mdpi.com/2504-4494/3/1/21},
ISSN = {2504-4494},
ABSTRACT = {A simplified analytical model of the laser powder bed fusion (LPBF) process was used to develop a novel density prediction approach that can be adapted for any given powder feedstock and LPBF system. First, calibration coupons were built using IN625, Ti64 and Fe powders and a specific LPBF system. These coupons were manufactured using the predetermined ranges of laser power, scanning speed, hatching space, and layer thickness, and their densities were measured using conventional material characterization techniques. Next, a simplified melt pool model was used to calculate the melt pool dimensions for the selected sets of printing parameters. Both sets of data were then combined to predict the density of printed parts. This approach was additionally validated using the literature data on AlSi10Mg and 316L alloys, thus demonstrating that it can reliably be used to optimize the laser powder bed metal fusion process.},
DOI = {10.3390/jmmp3010021}
}



@article {Cunningham849,
	author = {Cunningham, Ross and Zhao, Cang and Parab, Niranjan and Kantzos, Christopher and Pauza, Joseph and Fezzaa, Kamel and Sun, Tao and Rollett, Anthony D.},
	title = {Keyhole threshold and morphology in laser melting revealed by ultrahigh-speed x-ray imaging},
	volume = {363},
	number = {6429},
	pages = {849--852},
	year = {2019},
	doi = {10.1126/science.aav4687},
	publisher = {American Association for the Advancement of Science},
	abstract = {The formation of keyholes, or vapor-filled depressions, during laser welding presents a large problem for additive manufacturing. Cunningham et al. used high-speed x-ray imaging to take a detailed look at keyhole formation in a titanium alloy. They found a simplified relationship between operational parameters and keyhole shape, which may allow for the prevention of pore formation going forward.Science, this issue p. 849We used ultrahigh-speed synchrotron x-ray imaging to quantify the phenomenon of vapor depressions (also known as keyholes) during laser melting of metals as practiced in additive manufacturing. Although expected from welding and inferred from postmortem cross sections of fusion zones, the direct visualization of the keyhole morphology and dynamics with high-energy x-rays shows that (i) keyholes are present across the range of power and scanning velocity used in laser powder bed fusion; (ii) there is a well-defined threshold from conduction mode to keyhole based on laser power density; and (iii) the transition follows the sequence of vaporization, depression of the liquid surface, instability, and then deep keyhole formation. These and other aspects provide a physical basis for three-dimensional printing in laser powder bed machines.},
	issn = {0036-8075},
	URL = {https://science.sciencemag.org/content/363/6429/849},
	eprint = {https://science.sciencemag.org/content/363/6429/849.full.pdf},
	journal = {Science}
}


@Article{ma12101706,
AUTHOR = {Ewald, Simon and Kies, Fabian and Hermsen, Steffen and Voshage, Maximilian and Haase, Christian and Schleifenbaum, Johannes Henrich},
TITLE = {Rapid Alloy Development of Extremely High-Alloyed Metals Using Powder Blends in Laser Powder Bed Fusion},
JOURNAL = {Materials},
VOLUME = {12},
YEAR = {2019},
NUMBER = {10},
ARTICLE-NUMBER = {1706},
URL = {https://www.mdpi.com/1996-1944/12/10/1706},
PubMedID = {31130684},
ISSN = {1996-1944},
ABSTRACT = {The design of new alloys by and for metal additive manufacturing (AM) is an emerging field of research. Currently, pre-alloyed powders are used in metal AM, which are expensive and inflexible in terms of varying chemical composition. The present study describes the adaption of rapid alloy development in laser powder bed fusion (LPBF) by using elemental powder blends. This enables an agile and resource-efficient approach to designing and screening new alloys through fast generation of alloys with varying chemical compositions. This method was evaluated on the new and chemically complex materials group of multi-principal element alloys (MPEAs), also known as high-entropy alloys (HEAs). MPEAs constitute ideal candidates for the introduced methodology due to the large space for possible alloys. First, process parameters for LPBF with powder blends containing at least five different elemental powders were developed. Secondly, the influence of processing parameters and the resulting energy density input on the homogeneity of the manufactured parts were investigated. Microstructural characterization was carried out by optical microscopy, electron backscatter diffraction (EBSD), and energy-dispersive X-ray spectroscopy (EDS), while mechanical properties were evaluated using tensile testing. Finally, the applicability of powder blends in LPBF was demonstrated through the manufacture of geometrically complex lattice structures with energy absorption functionality.},
DOI = {10.3390/ma12101706}
}



@Article{met8070475,
AUTHOR = {Makoana, Nkutwane Washington and Yadroitsava, Ina and Möller, Heinrich and Yadroitsev, Igor},
TITLE = {Characterization of 17-4PH Single Tracks Produced at Different Parametric Conditions towards Increased Productivity of LPBF Systems—The Effect of Laser Power and Spot Size Upscaling},
JOURNAL = {Metals},
VOLUME = {8},
YEAR = {2018},
NUMBER = {7},
ARTICLE-NUMBER = {475},
URL = {https://www.mdpi.com/2075-4701/8/7/475},
ISSN = {2075-4701},
ABSTRACT = {Global industrial adoption of laser-based powder bed fusion (LPBF) technology is still limited by the production speed, the size of the build envelope, and therefore the maximum part size that can be produced. The cost of LPBF can be driven down further by improving the build rates without compromising structural integrity. A common approach is that the build rate can be improved by increasing the laser power and beam diameter to instantly melt a large area of powder, thus reducing the scanning time for each layer. The aim of this study was to investigate the aspects of upscaling LPBF processing parameters on the characteristic formation of stable single tracks, which are the primary building blocks for this technology. Two LPBF systems operating independently, using different parameter regimes, were used to produce the single tracks on a solid substrate deposited with a thin powder layer. The results obtained indicate that higher laser power and spot size can be used to produce stable tracks while the linear energy input is increased. It was also shown statistically that the geometrical characteristics of single tracks are mainly affected by the laser power and scanning speed during the scanning of a thin powder layer.},
DOI = {10.3390/met8070475}
}



@Article{met10091222,
AUTHOR = {Böhm, Constantin and Werz, Martin and Weihe, Stefan},
TITLE = {Dilution Ratio and the Resulting Composition Profile in Dissimilar Laser Powder Bed Fusion of AlSi10Mg and Al99.8},
JOURNAL = {Metals},
VOLUME = {10},
YEAR = {2020},
NUMBER = {9},
ARTICLE-NUMBER = {1222},
URL = {https://www.mdpi.com/2075-4701/10/9/1222},
ISSN = {2075-4701},
DOI = {10.3390/met10091222}
}

@article{Kiss,
author = {Kiss, Andrew M. and Fong, Anthony Y. and Calta, Nicholas P. and Thampy, Vivek and Martin, Aiden A. and Depond, Philip J. and Wang, Jenny and Matthews, Manyalibo J. and Ott, Ryan T. and Tassone, Christopher J. and Stone, Kevin H. and Kramer, Matthew J. and van Buuren, Anthony and Toney, Michael F. and Nelson Weker, Johanna},
title = {Laser-Induced Keyhole Defect Dynamics during Metal Additive Manufacturing},
journal = {Advanced Engineering Materials},
volume = {21},
number = {10},
pages = {1900455},
keywords = {additive manufacturing, laser powder bed fusion, titanium, X-ray imaging},
doi = {https://doi.org/10.1002/adem.201900455},
eprint = {https://onlinelibrary.wiley.com/doi/pdf/10.1002/adem.201900455},
abstract = {Laser powder bed fusion (LPBF) metal additive manufacturing provides distinct advantages for aerospace and biomedical applications. However, widespread industrial adoption is limited by a lack of confidence in part properties driven by an incomplete understanding of how unique process parameters relate to defect formation and ultimately mechanical properties. To address that gap, high-speed X-ray imaging is used to probe subsurface melt pool dynamics and void-formation mechanisms inaccessible to other monitoring approaches. This technique directly observes the depth and dynamic behavior of the vapor depression, also known as the keyhole depression, which is formed by recoil pressure from laser-driven metal vaporization. Also, vapor bubble formation and motion due to melt pool currents is observed, including instances of bubbles splitting before solidification into clusters of smaller voids while the material rapidly cools. Other phenomena include bubbles being formed from and then recaptured by the vapor depression, leaving no voids in the final part. Such events complicate attempts to identify defect formation using surface-sensitive process-monitoring tools. Finally, once the void defects form, they cannot be repaired by simple laser scans, without introducing new defects, thus emphasizing the importance of understanding processing parameters to develop robust defect-mitigation strategies based on experimentally validated models.},
year = {2019}
}

@article{CHEN2021129205,
title = {In situ X-ray quantification of melt pool behaviour during directed energy deposition additive manufacturing of stainless steel},
journal = {Materials Letters},
volume = {286},
pages = {129205},
year = {2021},
issn = {0167-577X},
doi = {https://doi.org/10.1016/j.matlet.2020.129205},
author = {Yunhui Chen and Samuel J. Clark and Yuze Huang and Lorna Sinclair and Chu {Lun Alex Leung} and Sebastian Marussi and Thomas Connolley and Oxana V. Magdysyuk and Robert C. Atwood and Gavin J. Baxter and Martyn A. Jones and Iain Todd and Peter D. Lee},
keywords = {Directed energy deposition,  synchrotron X-ray imaging, Laser additive manufacturing},
abstract = {The Directed Energy Deposition Additive Manufacturing (DED-AM) of SS316L was studied using in situ and operando synchrotron X-ray imaging to quantitively understand the effect of processing parameters on the melt-pool morphology and surface quality. It was found that surface roughness of DED-AM builds can result from melt pool surface perturbations caused by changes in the melt flow and build stage motion perturbations. Process maps are developed that quantitatively correlate build quality to process parameters including powder feed rate, laser power and traverse speed. How the AM process parameters control build efficacy is clarified, and the processing conditions required to dampen surface perturbations leading to roughness were determined.}
}
@article{ANDREOTTA201736,
title = {Finite element simulation of laser additive melting and solidification of Inconel 718 with experimentally tested thermal properties},
journal = {Finite Elements in Analysis and Design},
volume = {135},
pages = {36-43},
year = {2017},
issn = {0168-874X},
doi = {https://doi.org/10.1016/j.finel.2017.07.002},
author = {Richard Andreotta and Leila Ladani and William Brindley},
keywords = {Laser melting, Powder bed, Finite element, Transient thermal analysis, Computational fluid dynamics, Inconel 718},
abstract = {Powdered metal additive manufacturing technology shows great promise in the aerospace industry. Accurately simulating the associated processes will allow process windows and physical phenomena to be thoroughly investigated without the need for costly and time consuming experiments. The authors have expanded upon previous thermal finite element models by including mass and momentum balance equations which allow for the direct simulation of fluid flow in addition to thermal transport. This is accomplished by the incorporation of the forced rigidity method which utilizes a temperature dependent dynamic viscosity to model melting, flow, and subsequent solidification in all three spatial dimensions. This work includes a sophisticated finite element model that is validated with in-house experiments, as well as experimental determination of thermal conductivity of gas-atomized Inconel 718 powder particles. Through simulation and experimental findings a novel method of modeling the complete physics associated with powder bed additive manufacturing processes is presented.}
}
@article{ZHANG2019297,
title = {3-Dimensional heat transfer modeling for laser powder-bed fusion additive manufacturing with volumetric heat sources based on varied thermal conductivity and absorptivity},
journal = {Optics \& Laser Technology},
volume = {109},
pages = {297-312},
year = {2019},
issn = {0030-3992},
doi = {https://doi.org/10.1016/j.optlastec.2018.08.012},
author = {Zhidong Zhang and Yuze Huang and Adhitan {Rani Kasinathan} and Shahriar {Imani Shahabad} and Usman Ali and Yahya Mahmoodkhani and Ehsan Toyserkani},
keywords = {Additive manufacturing, Laser powder-bed fusion, Heat transfer modeling, Volumetric heat sources, Varied laser absorptivity, Anisotropically enhanced thermal conductivity},
abstract = {In this article, a 3-dimensional heat-transfer finite element model for Laser Powder-Bed Fusion (LPBF) was developed for accurately predicting melt pool dimensions and surface features. The sole deployment of trial-and-error experiments for arriving at optimal process parameters is very costly and time-consuming, thus the developed model can be used to reduce the process/material development costs. A literature review of heat source models was presented. Eight commonly used heat source models are evaluated and compared. All of their simulated depths are smaller than the experimental result, which may be due to the melt pool convection and inconstant laser absorptivity in the reality during the experiment. In order to enable the numerical model to predict melt pool dimensions for different combinations of process parameters, a novel model including expressions of varied anisotropically enhanced thermal conductivity and varied laser absorptivity is proposed and verified by both the melt pool dimensions and track surface morphology. It is found that the heat source expressions can be linear while causing the simulation results to be in better agreement with both experimental melt pool dimensions and track surface morphology.}
}
@article{ZHANG2021109501,
title = {Laser powder bed fusion of titanium aluminides: An investigation on site-specific microstructure evolution mechanism},
journal = {Materials \& Design},
volume = {201},
pages = {109501},
year = {2021},
issn = {0264-1275},
doi = {https://doi.org/10.1016/j.matdes.2021.109501},
author = {Xing Zhang and Bo Mao and Leslie Mushongera and Julia Kundin and Yiliang Liao},
keywords = {Laser powder bed fusion, Titanium aluminides, Phase-field modeling, Cellular structure},
abstract = {Metal additive manufacturing (AM) improves the design flexibility of titanium aluminides (TiAl-based alloys) as a new class of high-temperature alloys towards widespread applications. In this work, the underlying mechanisms responsible for the site-specific thermal history and grain evolution during laser powder bed fusion (LPBF) of TiAl-based alloys are investigated through an integrated computational and experimental effort. In specific, a multiphysics modeling framework integrating a finite element thermal model with a highly efficient phase-field method is developed to simulate the solidification microstructure at different locations within the melt pool during LPBF processing. The investigation of process-microstructure relationship is accomplished using a Ti-45Al (at.%) alloy for a binary approximation, with a focus on site-specific primary dendrite arm spacing (PDAS) and non-equilibrium microsegregation. The microstructural sensitivity to spatial variations, individual processing parameters, and misorientation angle between the preferred crystalline orientation and the temperature gradient direction are studied to thoroughly understand the rapid solidification during LPBF. LPBF experiments are carried out to validate the modeling results in terms of melt pool dimensions and site-specific PDAS across the melt pool. The knowledge gained in this work will benefit the development of AM processing routine for fabrication of high-performance TiAl-based alloys towards extensive applications.}
}
@article{SHI20169,
title = {Effects of laser processing parameters on thermal behavior and melting/solidification mechanism during selective laser melting of TiC/Inconel 718 composites},
journal = {Optics \& Laser Technology},
volume = {84},
pages = {9-22},
year = {2016},
issn = {0030-3992},
doi = {https://doi.org/10.1016/j.optlastec.2016.04.009},
author = {Qimin Shi and Dongdong Gu and Mujian Xia and Sainan Cao and Ting Rong},
keywords = {Additive manufacturing, Selective laser melting (SLM), Numerical simulation, Melting/solidification mechanism, TiC/Inconel 718},
abstract = {A three-dimensional finite element model is proposed to study the effects of laser power and scan speed on the thermal behavior and melting/solidification mechanism during selective laser melting (SLM) of TiC/Inconel 718 powder system. The cooling time during powder delivery is taken into account to simulate the actual production process well. It shows obviously the existence of heat accumulation effect in SLM process and, the tailored set of cooling time of 10ms during powder delivery alleviates that effectively. The maximum temperature gradient in the molten pool slightly increases from 1.30×104°C/mm to 2.60×104°C/mm as the laser power is increased from 75W to 150W. However, it is negligibly sensitive to the variation of scan speed. There is a positive corresponding relationship between the maximum rate of temperature change and processing parameters. A low laser power (75W) or a high scan speed (300mm/s) is more energy efficient in Z-direction of the molten pool, giving rise to a deep-narrow cross section of the pool. Whereas, a high laser power (150W) or a low scan speed (50mm/s) causes a shallow-wide cross section of the molten pool, meaning it is more energy efficient in the Y-direction of the melt. The combination of a laser power of 125W and a scan speed of 100mm/s contributes to achieve a sound metallurgical bonding between the neighbor layers and tracks, due to the proper molten pool size (width: 109.3µm; length: 120.7µm; depth: 67.8µm). The SLM experiments on TiC/Inconel 718 powder system are performed to verify the reliability and accuracy of the physical model and, simulation results are proved to be correct.}
}

@article{NAYAK2020106016,
title = {Effect of energy density on laser powder bed fusion built single tracks and thin wall structures with 100 µm preplaced powder layer thickness},
journal = {Optics \& Laser Technology},
volume = {125},
pages = {106016},
year = {2020},
issn = {0030-3992},
doi = {https://doi.org/10.1016/j.optlastec.2019.106016},
author = {S.K. Nayak and S.K. Mishra and C.P. Paul and A.N. Jinoop and K.S. Bindra},
keywords = {Laser additive manufacturing, Powder bed fusion, Thin walls, Single track, Geometry},
abstract = {Laser Powder Bed Fusion (LPBF) is one of the advanced manufacturing technologies used for fabricating near net shaped components directly from CAD model data by selectively melting pre-placed layer of powder in layer by layer fashion. LPBF process is widely researched with layer thickness up to 60 µm and is now commercially deployed for many metallic materials. However, very limited literature is available in public domain for LPBF with layer thickness >60 µm as the process in this window has many challenges in geometry control and reproducibility due to inherent process instability. However, higher layer thickness with larger beam diameter can bring better productivity and shorter built time with limited compromise on minimum feature size. The present work focuses on a systematic parametric study on single track and thin wall fabrication using LPBF at layer thickness of 100 µm by varying laser power (150–450 W) and scan speed (0.02–0.08 m/s) using SS 316L powder. For the range of parameters under investigation, process window yielding stable tracks (regular and uniform) is obtained for energy density between 87.5 and 140 J/mm3. An analytical model for predicting the width of the track and a regression model for the depth of re-melted zone in the substrate subsurface and track area during single track fabrication is developed in terms of energy density. The average difference in predicted and experimental values for width and area of the track are 3.18% and 7.61%, respectively within the process window. Width of thin walls built at the same parameters is measured and the variation between width of thin wall and track is estimated in terms of energy density. The width of thin walls fabricated are observed to be larger than that of single track built at the same combinations of process parameters primarily due to preheating effect. For the range of parameters under investigation, the highest values of width of thin wall and its difference from corresponding width of track is observed at 112.5 J/mm3 in the process window. The study paves a way in understanding the effect of higher layer thickness on the geometry of LPBF built components.}
}

@article{LI2021298,
title = {A three-phase model for simulation of heat transfer and melt pool behaviour in laser powder bed fusion process},
journal = {Powder Technology},
volume = {381},
pages = {298-312},
year = {2021},
issn = {0032-5910},
doi = {https://doi.org/10.1016/j.powtec.2020.11.061},
author = {E.L. Li and L. Wang and A.B. Yu and Z.Y. Zhou},
keywords = {Laser powder bed fusion, Melt pool, VOF, Porosity, Melting, Solidification},
abstract = {Laser powder bed fusion (LPBF) is one of the most promising additive manufacturing technologies to fabricate high quality metal parts. In this work, a three-phase model based on the volume of fluid (VOF) is employed to investigate the heat transfer and melt pool behaviour in LPBF. Surface tension, Marangoni effect and recoil pressure are implemented in the model, and heat adsorption, reflection and transmission are fully considered. The results show that the melt pool dimension and its shape are controlled by laser power and scanning speed. Metal powders at the bottom layers may be not fully melted, and for larger layer thickness of the powder bed, porosities caused by the trapped gas can form. The gas originated from bulk powders can dissolve, coalesce, and be squeezed in the melt pool. It is demonstrated that the model can capture the main features of powder melting and solidification in LPBF process.}
}

@article{GARGALIS2021117130,
title = {Determining processing behaviour of pure Cu in laser powder bed fusion using direct micro-calorimetry},
journal = {Journal of Materials Processing Technology},
volume = {294},
pages = {117130},
year = {2021},
issn = {0924-0136},
doi = {https://doi.org/10.1016/j.jmatprotec.2021.117130},
author = {Leonidas Gargalis and Jianchao Ye and Maria Strantza and Alexander Rubenchik and James W. Murray and Adam T. Clare and Ian A. Ashcroft and Richard Hague and Manyalibo J. Matthews},
keywords = {Absorptivity, Direct micro-calorimetry, Copper, Laser powder bed fusion, Additive manufacturing, Infrared laser diode},
abstract = {Copper is challenging to process by laser powder bed fusion (LPBF) given its high reflectivity at common infrared laser diode wavelengths and high thermal conductivity. Successful deposition of copper in a predictable and repeatable fashion relies on understanding the development of the keyhole melting regime, as well as heating, melting, boiling and vapour formation behaviour when interacting with a laser beam within an LPBF environment. In this study, in situ optical absorptivity measurements are used to clarify the complex physics of the laser material interaction. Absorptivity of laser energy is measured using direct micro-calorimetry and compared to melt pool depth in correlation to processing parameters. The measured absorptivity for a 100 μm layer thickness of powder was found to be approximately four times higher than that of the bare polished discs. It was also shown that high laser power above 500 W and scan speed up to 150 mm/s are appropriate for effective melting of the powder layer, with these parameters overcoming the threshold required to achieve keyhole melting. This is explained by multiple reflections withing the powder particles and the lower thermal conductivity of packed powder in comparison to bare discs. Melt pool formation was found to be highly unstable and an explosive behavior was observed when in the keyhole regime, caused by high fluctuations in absorptivity values. This work demonstrates calorimetry can be used to monitor melting behaviour in a real-time fashion during processing for this challenging to proces material, thereby avoiding unnecessary parametric optimisation. In addition, the parametric window for optimum processing revealed here can inform future work.}
}

@article{SONG2019551,
title = {Laser melting deposition of K403 superalloy: The influence of processing parameters on the microstructure and wear performance},
journal = {Journal of Alloys and Compounds},
volume = {805},
pages = {551-564},
year = {2019},
issn = {0925-8388},
doi = {https://doi.org/10.1016/j.jallcom.2019.07.102},
author = {Heyu Song and Jianbo Lei and Jichang Xie and Shikai Wu and Letian Wang and Wan Shou},
keywords = {Laser melting deposition, Superalloy, Microstructure, Wear mechanism},
abstract = {K403 alloy is promising in aero-engine and gas turbine components due to its outstanding mechanical properties. Here, in order to investigate the manufacturability, K403 coating was prepared on casted K403 substrate by laser melting deposition (LMD). The microstructure, microhardness, and wear performance of the coatings were studied. The results showed that the coating mainly consists of Ni3 (Al, Ti), Co3Ti and Cr3Mo. The microstructure of the coating is closely dependent on laser power. Precipitates were formed in the coating due to these high melting point elements. The highest microhardness of K403 superalloy coating is 455 HV0.2, which is 40% higher than that of casted K403 substrate. K403 superalloy coating also showed a better wear resistance than casted K403 substrate. The wear rate and friction coefficient of the K403 coating are only 41% and 70% of those of the casted K403, respectively. Furthermore, the formation of crack was discussed. We envision direct laser melting deposition of K403 superalloy can be an effective way to repair and enhance tribological performance of K403 superalloy components.}
}
@article{LU2018801,
title = {Phase field simulation of powder bed-based additive manufacturing},
journal = {Acta Materialia},
volume = {144},
pages = {801-809},
year = {2018},
issn = {1359-6454},
doi = {https://doi.org/10.1016/j.actamat.2017.11.033},
author = {Liang-Xing Lu and N. Sridhar and Yong-Wei Zhang},
keywords = {Additive manufacturing, Phase field simulation, Microstructure},
abstract = {Quality control in parts built layer-by-layer via Additive Manufacturing (AM) process is still a challenge since critical features, such as the control in porosity, residual stress and deformation, surface roughness and microstructure, are yet to be fully addressed. In this work, we develop a phase field model to simulate powder bed-based AM, focusing on the effects of two major process parameters, the beam power and scanning speed, on the melt pool size and shape, porosity and grain structure. The model reproduces many important phenomena observed experimentally and reveals scaling relations for the depth and length of melt pool, the porosity and the grain density on process parameters. We find critical power densities below which the grain density or the porosity increases rapidly and the grain structure is controlled by different mechanisms in different power density regimes which allows for the possibility of controlling the grain structure. The present work could serve as a useful reference for accurate control of defects and microstructure in AM build.}
}

@article{HEELING2017116,
title = {Melt pool simulation for the evaluation of process parameters in selective laser melting},
journal = {Additive Manufacturing},
volume = {14},
pages = {116-125},
year = {2017},
issn = {2214-8604},
doi = {https://doi.org/10.1016/j.addma.2017.02.003},
author = {Thorsten Heeling and Michael Cloots and Konrad Wegener},
keywords = {Selective laser melting, Simulation, Melt pool dynamics, Additive manufacturing, Powder bed fusion},
abstract = {With increasing industrial interest and significance of the selective laser melting the importance for profound process knowledge increases so that new materials can be qualified faster. Also it is the basis for an educated evaluation of possible process innovations. Therefore a 3D numerical model for the selective laser melting process is presented that allows a detailed look into the process dynamics at comparably low calculation effort. It combines a finite difference method with a combined level set volume of fluid method for the simulation of the process and starts with a homogenized powder bed in its initial configuration. The model uses a comprehensive representation of various physical effects like dynamic laser power absorption, buoyancy effect, Marangoni effect, capillary effect, evaporation, recoil pressure and temperature dependent material properties. It is validated for different process parameters using cubic samples of stainless steel 316L and nickel-based superalloy IN738LC. The results show the significance of evaporation and its related recoil pressure for a feasible prediction of the melt pool dynamics. Furthermore a possible way to reduce the times and costs for material qualification by using the simulation model to predict possible process parameters and therefore to reduce the necessary experimental effort for material qualification to a minimum is shown.}
}


@article{ANDREAU201921,
title = {Texture control of 316L parts by modulation of the melt pool morphology in selective laser melting},
journal = {Journal of Materials Processing Technology},
volume = {264},
pages = {21-31},
year = {2019},
issn = {0924-0136},
doi = {https://doi.org/10.1016/j.jmatprotec.2018.08.049},
author = {Olivier Andreau and Imade Koutiri and Patrice Peyre and Jean-Daniel Penot and Nicolas Saintier and Etienne Pessard and Thibaut {De Terris} and Corinne Dupuy and Thierry Baudin},
keywords = {Selective laser melting, Laser deposition, Austenitic stainless steel, Crystallographic texture, Solidification microstructures},
abstract = {In this study, 316L parts were fabricated with the selective laser melting additive layer manufacturing process using unidirectional laser scan to control their texture. The melt pool shape, microstructure and texture of three different cubic samples were analyzed and quantified using optical microscopy and electron back-scattered diffraction. The samples scanned along the shielding gas flow direction were shown to exhibit shallow conduction melt pools together with a strong {110}<001> Goss texture along the laser scanning direction. The sample prepared with a laser scan perpendicular to the gas flow direction had deeper melt pools, with a weaker {110} <001> Goss texture in addition to a <100> fiber texture parallel to the scanning direction. Correlations were proposed between the melt-pool geometry and overlap and the resulting texture. The decrease of the melt pool depth was assumed to be linked to local attenuation of the laser beam effective power density transmitted to the powder bed.}
}

@article{GRANGE2021116897,
title = {Effect of processing parameters during the laser beam melting of Inconel 738: Comparison between simulated and experimental melt pool shape},
journal = {Journal of Materials Processing Technology},
volume = {289},
pages = {116897},
year = {2021},
issn = {0924-0136},
doi = {https://doi.org/10.1016/j.jmatprotec.2020.116897},
author = {D. Grange and A. Queva and G. Guillemot and M. Bellet and J.-D. Bartout and C. Colin},
keywords = {Laser beam melting, Melt pool shape, Finite element simulation, Convection, Nickel-based alloy},
abstract = {Numerical simulation is a powerful tool to understand the link between processing parameters and solidification conditions during the laser beam melting (LBM) process. To be able to use this tool for microstructural control, numerical models need to be validated on a large set of experimental conditions, to ensure that the model describes the predominant physical phenomena. In this study, an experimental set of twenty tracks was produced in an Inconel 738 alloy, with a wide range of energy input and scanning speed. Experimental melt pool shapes were compared to the predictions of a multiphysics numerical model. In this model, the powder bed is considered as a continuum. The laser source is modeled with a Beer-Lambert absorption law, and surface tension, Marangoni force and recoil pressure are the driving forces for melt pool dynamics. This kind of model offers an efficient computational time, but requires a calibration of the absorption coefficient and a representative description of laser-matter interaction. In order to represent correctly heat and mass transfer during laser-matter interaction, the model needs to account for the loss of matter caused by the ejection of powder particles and spatters. A novel calibration method was proposed to calculate the absorption coefficient. This method uses the experimental cross sections of the melt pools and a simplified analytical expression of energy balance. The use of this calibration method enabled a good agreement between experiments and calculations on a large process window. The values obtained by the calibrations resulted in a phenomenological expression of absorptivity coefficient with process parameters. Based on this expression, a comparison was made with another numerical model from literature using a time-consuming ray-tracing method in order to calculate the absorptivity coefficient. Similar results have been obtained, demonstrating the potential of the proposed approach to predict the melt pool shape and thus better understand the combined effect of laser-matter interaction and solidification in LBM process.}
}

@article{GUO2021117000,
title = {Single-track investigation of IN738LC superalloy fabricated by laser powder bed fusion: Track morphology, bead characteristics and part quality},
journal = {Journal of Materials Processing Technology},
volume = {290},
pages = {117000},
year = {2021},
issn = {0924-0136},
doi = {https://doi.org/10.1016/j.jmatprotec.2020.117000},
author = {Chuan Guo and Zhen Xu and Yang Zhou and Shi Shi and Gan Li and Hongxing Lu and Qiang Zhu and R. Mark Ward},
keywords = {Single-track experiment, Laser powder bed fusion, Track morphology, Bead characteristics, Part quality},
abstract = {Single-track experiments were performed to investigate how the scan speed and the laser power affected the behavior of the single tracks during laser powder bed fusion, including the track stability, the melt pool dimension and the bead mode, using the nickel-based superalloy IN738LC. The processing parameters had an evident effect on the track morphology and the bead features in the experimental conditions investigated. The balling phenomenon was studied by a competitive model between the spread and the solidification of droplets. The analysis and experimental results clearly demonstrated that the track lost its stability when the droplets solidified before they spread out on the substrate with a contact angle greater than 90°. The keyhole mode was investigated by establishing the relationship between the normalized enthalpy and the normalized bead depth. The conduction mode would convert to the keyhole mode as normalized enthalpy was greater than ∼ 50. Finally, bulk samples were built with the same parameters as the single-track testing. It can be seen that the parts with high porosity appeared at both low and high energy input densities due to the un-melted powders and the keyhole pores, respectively.}
}

@article{SHUAI2019606,
title = {Laser additive manufacturing of Zn-2Al part for bone repair: Formability, microstructure and properties},
journal = {Journal of Alloys and Compounds},
volume = {798},
pages = {606-615},
year = {2019},
issn = {0925-8388},
doi = {https://doi.org/10.1016/j.jallcom.2019.05.278},
author = {Cijun Shuai and Yun Cheng and Youwen Yang and Shuping Peng and Wenjing Yang and Fangwei Qi},
keywords = {Laser additive manufacturing, Zn alloys, Mechanical properties, Degradation rate, Biocompability},
abstract = {Zinc (Zn) alloys are promising bone repair materials due to their inherent degradability, favorable mechanical property and biocompatibility. In this investigation, laser powder bed fusion (LPBF) known as a representative additive manufacturing technique was applied to fabricate Zn-2Al (wt.%) part for bone repair application. A low energy density (Ev) led to the formation of pores and resultant insufficient densification rate due to the high liquid viscosity within the molten pool. In contrast, a high Ev caused the evaporation of Zn powder and resultant failure of LPBF. With Ev increasing, the obtained grains and the precipitated lamellar eutectic structure contained η-Zn and α-Al phase became coarsened, which could be attributed to the enhanced heat accumulation and consequently decreased cooling rate. At optimized Ev of 114.28 J/mm3, fully dense Zn-2Al part with a densification rate of 98.3 ± 1.4% was achieved, which exhibited an optimal hardness of 64.5 ± 1.8 Hv, tensile strength of 192.2 ± 5.4 MPa and a moderate corrosion rate of 0.14 mm/year. In addition, in vitro cell tests confirmed its good biocompability. This study indicated that LPBF processed Zn-2Al part was a potential material for bone repair.}
}

@article{KARIMI201988,
title = {EBM-manufactured single tracks of Alloy 718: Influence of energy input and focus offset on geometrical and microstructural characteristics},
journal = {Materials Characterization},
volume = {148},
pages = {88-99},
year = {2019},
issn = {1044-5803},
doi = {https://doi.org/10.1016/j.matchar.2018.11.033},
author = {Paria Karimi and Esmaeil Sadeghi and Joakim Ålgårdh and Joel Andersson},
keywords = {Powder bed fusion, Electron beam melting, Experimental design, Solidified microstructure, Single track, Geometrical characteristics, Alloy 718},
abstract = {Electron beam melting-powder bed fusion (EBM-PBF) is an additive manufacturing process, which is able to produce parts in layer-by-layer fashion from a 3D model data. Currently application of this technology in parts manufacturing with high geometrical complexity has acquired growing interest in industry. To recommend the EBM process into industry for manufacturing parts, improved mechanical properties of final part must be obtained. Such properties highly depend on individual single melted track and single layer. In EBM, interactions between the electron beam, powder, and solid underlying layer affect the geometrical (e.g., re-melt depth, track width, contact angle, and track height) and microstructural (e.g., grain structure, and primary dendrite arm spacing) characteristics of the melted tracks. The core of the present research was to explore the influence of linear energy input parameters in terms of beam scanning speed, beam current as well as focus offset and their interactions on the geometry and microstructure of EBM-manufactured single tracks of Alloy 718. Increased scanning speed led to lower linear energy input values (<0.9 J/mm) in an specific range of the focus offset (0–10 mA) which resulted in instability, and discontinuity of the single tracks as well as balling effect. Decreasing the scanning speed and increasing the beam current resulted in higher melt pool depth and width. By statistical evaluations, the most influencing parameters on the geometrical features were primarily the scanning speed, and secondly the beam current. Primary dendrite arm spacing (PDAS) slightly decreased by increasing the scanning speed using lower beam current values as the linear energy input decreased. By increasing the linear energy input, the chance of more equiaxed grain formation was high, however, at lower linear energy input, mainly columnar grains were observed. The lower focus offset values resulted in more uniform grains along the 〈001〉 crystallographic direction.}
}

@article{ROEHLING2017197,
title = {Modulating laser intensity profile ellipticity for microstructural control during metal additive manufacturing},
journal = {Acta Materialia},
volume = {128},
pages = {197-206},
year = {2017},
issn = {1359-6454},
doi = {https://doi.org/10.1016/j.actamat.2017.02.025},
author = {Tien T. Roehling and Sheldon S.Q. Wu and Saad A. Khairallah and John D. Roehling and S. Stefan Soezeri and Michael F. Crumb and Manyalibo J. Matthews},
keywords = {Additive manufacturing, Laser powder-bed fusion, Microstructure control, Laser modulation, Beam shaping},
abstract = {Additively manufactured (AM) metals are often highly textured, containing large columnar grains that initiate epitaxially under steep temperature gradients and rapid solidification conditions. These unique microstructures partially account for the massive property disparity existing between AM and conventionally processed alloys. Although equiaxed grains are desirable for isotropic mechanical behavior, the columnar-to-equiaxed transition remains difficult to predict for conventional solidification processes, and much more so for AM. In this study, the effects of laser intensity profile ellipticity on melt track macrostructures and microstructures were studied in 316L stainless steel. Experimental results were supported by temperature gradients and melt velocities simulated using the ALE3D multi-physics code. As a general trend, columnar grains preferentially formed with increasing laser power and scan speed for all beam profiles. However, when conduction mode laser heating occurs, scan parameters that result in coarse columnar microstructures using Gaussian profiles produce equiaxed or mixed equiaxed-columnar microstructures using elliptical profiles. By modulating spatial laser intensity profiles on the fly, site-specific microstructures and properties can be directly engineered into additively manufactured parts.}
}

@article{KOEPF2018119,
title = {3D multi-layer grain structure simulation of powder bed fusion additive manufacturing},
journal = {Acta Materialia},
volume = {152},
pages = {119-126},
year = {2018},
issn = {1359-6454},
doi = {https://doi.org/10.1016/j.actamat.2018.04.030},
author = {Johannes A. Koepf and Martin R. Gotterbarm and Matthias Markl and Carolin Körner},
keywords = {Grain structure, Cellular automata, Numerical modeling, Grain growth, Crystal growth, Additive manufacturing},
abstract = {In powder bed fusion (PBF) additive manufacturing, powder layers are locally melted with a laser or an electron beam to build a component. Hatching strategies and beam parameters as beam power, scan velocity and line offset significantly affect the grain structure of the manufactured part. While experiments reveal the result of specific parameter combinations, the precise impact of distinct parameters on the resulting grain structure is widely unknown. This knowledge is necessary for a reliable prediction of the microstructure and consequently the mechanical properties of the manufactured part. We introduce the adaption of a three-dimensional model for the prediction of dendritic growth for use with PBF. The heat input is calculated using an analytical solution of the transient heat conduction equation. Massively parallel processing on a high-performance cluster computer allows the computation of the grain structure on the scale of small parts within reasonable times. The model is validated by accurately reproducing experimental grain structures of Inconel 718 test specimens manufactured by selective electron beam melting. The grain selection zone within the first layers as well as the subsequent microstructure in several millimeters build height is modeled in unprecedented level of detail. This model represents the cutting-edge of grain structure simulation in PBF and enables a reliable numerical prediction of appropriate beam parameters for arbitrary applications.}
}

@article{JOHNSON2019199,
title = {Assessing printability maps in additive manufacturing of metal alloys},
journal = {Acta Materialia},
volume = {176},
pages = {199-210},
year = {2019},
issn = {1359-6454},
doi = {https://doi.org/10.1016/j.actamat.2019.07.005},
author = {Luke Johnson and Mohamad Mahmoudi and Bing Zhang and Raiyan Seede and Xueqin Huang and Janine T. Maier and Hans J. Maier and Ibrahim Karaman and Alaa Elwany and Raymundo Arróyave},
keywords = {Printability, Additive manufacturing, High entropy alloys, NiNb, Selective laser melting},
abstract = {We propose a methodology for predicting the printability of an alloy, subject to laser powder bed fusion additive manufacturing. Regions in the process space associated with keyhole formation, balling, and lack of fusion are assumed to be strong functions of the geometry of the melt pool, which in turn is calculated for various combinations of laser power and scan speed via a Finite Element thermal model that incorporates a novel vaporization-based transition from surface to volumetric heating upon keyhole formation. Process maps established from the Finite Element simulations agree with experiments for a Ni-5wt.%Nb alloy and an equiatomic CoCrFeMnNi High Entropy Alloy and suggest a strong effect of chemistry on alloy printability. The printability maps resulting from the use of the simpler Eagar-Tsai model, on the other hand, are found to be in disagreement with experiments due to the oversimplification of this approach. Uncertainties in the printability maps were quantified via Monte Carlo sampling of a multivariate Gaussian Processes surrogate model trained on simulation outputs. The printability maps generated with the proposed method can be used in the selection—and potentially the design—of alloys best suited for Additive Manufacturing.}
}

@article{VRANCKEN2020464,
title = {Analysis of laser-induced microcracking in tungsten under additive manufacturing conditions: Experiment and simulation},
journal = {Acta Materialia},
volume = {194},
pages = {464-472},
year = {2020},
issn = {1359-6454},
doi = {https://doi.org/10.1016/j.actamat.2020.04.060},
author = {Bey Vrancken and Rishi K. Ganeriwala and Manyalibo J. Matthews},
keywords = {Tungsten, Microcracking, Brittle-to-ductile transition, Residual stresses, Additive manufacturing},
abstract = {Tungsten is receiving increasing interest as a plasma facing material in the ITER fusion reactor, collimators, and other structural, high temperature applications. Concurrently, there is a demand for manufacturing techniques capable of processing tungsten into the desired geometries. Additive manufacturing is a promising technique able to produce complex parts, but the structural integrity is compromised by microcracking. This work combines thermomechanical simulations with in situ high-speed video of microcracking in single laser-melted tracks, visualizing the ductile-to-brittle transition. Microcracking is shown to occur in a narrow temperature interval between 450 K–650 K, and to be strain rate dependent. The size of the crack-affected area around the scan track is determined by the maximum Von Mises residual stress, whereas crack network morphology depends on the local orientation of the principal stress. The fundamental understanding provided by this work contributes to future efforts in crack free, additively manufactured tungsten.}
}

@article{MUKHERJEE2018442,
title = {Mitigation of lack of fusion defects in powder bed fusion additive manufacturing},
journal = {Journal of Manufacturing Processes},
volume = {36},
pages = {442-449},
year = {2018},
issn = {1526-6125},
doi = {https://doi.org/10.1016/j.jmapro.2018.10.028},
author = {T. Mukherjee and T. DebRoy},
keywords = {Powder bed fusion, Lack of fusion defect, Heat transfer and fluid flow, Marangoni convection, Non-dimensional temperature},
abstract = {Components manufactured by additive manufacturing often exhibit improper fusion among layers and hatches. Currently, there is no practical way to select process parameters and alloy systems based on scientific principles to mitigate these defects. Here, we develop, test and demonstrate a methodology to predict and prevent these defects based on a numerical heat transfer and fluid flow model for the laser powder bed fusion (PBF) additive manufacturing (AM). These defects are avoidable by adjusting laser power, scanning speed, layer thickness and hatch spacing. An easy to use parameter is proposed for practical use in shop floors. Relative susceptibilities of three widely used AM alloys are demonstrated using this parameter.}
}

@article{MIRKOOHI2019532,
title = {Three-dimensional semi-elliptical modeling of melt pool geometry considering hatch spacing and time spacing in metal additive manufacturing},
journal = {Journal of Manufacturing Processes},
volume = {45},
pages = {532-543},
year = {2019},
issn = {1526-6125},
doi = {https://doi.org/10.1016/j.jmapro.2019.07.028},
author = {Elham Mirkoohi and Daniel E. Sievers and Hamid Garmestani and Kuoning Chiang and Steven Y. Liang},
keywords = {Additive manufacturing, Melt pool geometry, Temperature prediction, Hatch spacing, Material properties, Semi-elliptical moving heat source},
abstract = {A semi-elliptical moving heat source approach is used to predict the in-process temperature profile inside the build part during laser-based metal additive manufacturing (AM) processes. The laser has a constant heat strength which releases its energy continuously on the semi-infinite medium. It is assumed that the medium is initially at room temperature. In the proposed analytical model, some details are considered to predict the melt pool geometry more accurately and realistically. The thermal material properties are considered to be temperature dependent since the existence of the steep temperature gradient affects the magnitude of the thermal conductivity and specific heat, and as a result, it changes the heat transfer mechanisms. Moreover, the melting/solidification phase change is considered using the modified heat capacity. The multi-layer aspect of the metal AM part is considered in the modeling of the temperature profile, since the thermal interaction of the successive layers has an influence on heat transfer mechanisms. The prediction of the temperature profile of an AM part is the building block for the prediction of the thermal stress, residual stress, part distortion, and microstructure evolution. Adding more details of the AM processes to the analytical models will help to increase the accuracy of the results. In this paper, the effect of time spacing (time delay between two irradiations) and hatch spacing on thermal material properties and melt pool geometry are studied. The effect of the number of scans on melt pool geometry is also investigated. The proposed model can be used to predict the temperature profile and melt pool geometry in laser-based metal additive manufacturing configurations of either direct metal deposition (DMD) or selective laser melting (SLM). In order to validate that the proposed model can capture the physical aspects of both powder bed systems, such as SLM, and powder feed systems, such as DMD, two sets of parts are chosen which are built using SLM and DMD processes and the predicted melt pool size is compared to experimental values.}
}

@article{LADANI201713,
title = {Effective liquid conductivity for improved simulation of thermal transport in laser beam melting powder bed technology},
journal = {Additive Manufacturing},
volume = {14},
pages = {13-23},
year = {2017},
issn = {2214-8604},
doi = {https://doi.org/10.1016/j.addma.2016.12.004},
author = {Leila Ladani and John Romano and William Brindley and Sergei Burlatsky},
keywords = {Powder bed melting, Inconel, Laser beam melting, Electron beam melting},
abstract = {An effective liquid conductivity approach has been developed to describe the convective transport modes existing within the melt pool in powder bed additive manufacturing processes. A first principles approach is introduced to derive an effective conductive transport mode that encompasses conduction and advection within the melt pool. A modified Bond number was calculated by comparing surface tension forces with viscous forces within the melt pool region. It was determined, due to the small size scale of melt pools in powder bed processes, that the surface tension gradient driven flow, or the Marangoni effect, is the dominant mass transport phenomenon within the melt pool. Validation was conducted by comparing simulation melt pool widths and depths against experimental measurements for Inconel 718 built at beam powers of 150W, 200W and 300W and a scan speed of 200mm/s. By introducing the effective liquid conductivity, simulated melt pool widths were up to 50% closer to experimental widths and simulated melt pool depths were up to 80% closer to experimental measurements. Analytic temperature profiles and melt pool dimensions are compared between Ti6Al4V, Stainless Steel 316L, Aluminum 7075 and Inconel 718 built with similar process parameters, while including effective liquid conductivity. The reasons for differences in temperature and melt pool geometry are discussed.}
}



@article{GUO2019600,
title = {In-situ characterization and quantification of melt pool variation under constant input energy density in laser powder bed fusion additive manufacturing process},
journal = {Additive Manufacturing},
volume = {28},
pages = {600-609},
year = {2019},
issn = {2214-8604},
doi = {https://doi.org/10.1016/j.addma.2019.04.021},
author = {Qilin Guo and Cang Zhao and Minglei Qu and Lianghua Xiong and Luis I. Escano and S. Mohammad H. Hojjatzadeh and Niranjan D. Parab and Kamel Fezzaa and Wes Everhart and Tao Sun and Lianyi Chen},
keywords = {Additive manufacturing, Laser powder bed fusion, Melt pool, Energy absorption, X-ray imaging},
abstract = {Size and shape of a melt pool play a critical role in determining the microstructure in additively manufactured metals. However, it is very challenging to directly characterize the size and shape of the melt pool beneath the surface of the melt pool during the additive manufacturing process. Here, we report the direct observation and quantification of melt pool variation during the laser powder bed fusion (LPBF) additive manufacturing process under constant input energy density by in-situ high-speed high-energy x-ray imaging. We show that the melt pool can undergo different melting regimes and both the melt pool dimension and melt pool volume can have orders-of-magnitude change under a constant input energy density. Our analysis shows that the significant melt pool variation cannot be solely explained by the energy dissipation rate. We found that energy absorption changes significantly under a constant input energy density, which is another important cause of melt pool variation. Our further analysis reveals that the significant change in energy absorption originates from the separate roles of laser power and scan speed in depression zone development. The results reported here are important for understanding the laser powder bed fusion additive manufacturing process and guiding the development of better metrics for processing parameter design.}
}

@article{CALTA2020101084,
title = {Pressure dependence of the laser-metal interaction under laser powder bed fusion conditions probed by in situ X-ray imaging},
journal = {Additive Manufacturing},
volume = {32},
pages = {101084},
year = {2020},
issn = {2214-8604},
doi = {https://doi.org/10.1016/j.addma.2020.101084},
author = {Nicholas P. Calta and Aiden A. Martin and Joshua A. Hammons and Michael H. Nielsen and Tien T. Roehling and Kamel Fezzaa and Manyalibo J. Matthews and Jason R. Jeffries and Trevor M. Willey and Jonathan R.I. Lee},
keywords = {Additive manufacturing, Laser powder bed fusion, Surface tension, Pressure, Laser material interaction},
abstract = {Laser powder bed fusion (LPBF) additive manufacturing and laser welding are powerful metal processing techniques with broad applications in advanced sectors such as the biomedical and aerospace industries. One common process variable that can tune laser-material interaction dynamics in these two techniques is adjustment of the composition and pressure of the atmosphere in which the process is conducted. While some of the physical mechanisms that are governed by the ambient pressure are well known from the welding literature, it remains unclear how these mechanisms extend to the distinct process conditions of LPBF. In situ studies of the differences in subsurface structure and behavior are essential for understanding the effects of gas pressure and composition on the LPBF processes. This article reports the use of in situ X-ray imaging to directly probe the morphological evolution of the liquid-vapor interface during laser melting as a function of ambient pressure and oxygen partial pressure under LPBF conditions in 316 L steel, Ti-64, aluminum 6061, and Nickel 400. We observe significant changes in melt pool morphology as a function of pressure. Furthermore, similar changes in morphology occur due to an increase in oxygen partial pressure in the process atmosphere. Temperature- and composition-dependent changes in surface tension of the liquid metal drive this change in behavior, which has the potential to influence defect creation and final morphology in LPBF parts.}
}
@article{HYER2020101123,
title = {Additive manufacturing of dense WE43 Mg alloy by laser powder bed fusion},
journal = {Additive Manufacturing},
volume = {33},
pages = {101123},
year = {2020},
issn = {2214-8604},
doi = {https://doi.org/10.1016/j.addma.2020.101123},
author = {Holden Hyer and Le Zhou and George Benson and Brandon McWilliams and Kyu Cho and Yongho Sohn},
keywords = {WE43, Mg alloy, Laser powder bed fusion, Additive manufacturing},
abstract = {WE43 is a high-strength, corrosion-resistant Mg-alloy containing rare earths such as Y and Nb, and has potential for many lightweight structural or bioresorbable prosthetic applications. In this study, additive manufacturing of dense WE43 alloy by laser powder bed fusion (LPBF) from gas atomized powders has been accomplished through studies involving single track scan of wrought WE43, parametric variation of LPBF, microstructural analysis and mechanical testing, both in compression and tension. The Archimedes method and image analyses from optical micrographs were employed to document the LPBF of dense (>99 % relative density) WE43 using optimum parameters of 200 W laser power, 1100 mm/sec scan speed, 0.13 mm hatch spacing, and 0.03 mm slice thickness. Moreover, the LPBF processing window for dense (>99 %) WE43 alloy was observed to exist for a range of power, 100 ∼ 250 W, using an energy density range of 32−37 J/mm3. The as-built microstructure consisted of fine (<10 μm) α-Mg (hcp) grains with globular  β1 -Mg3Nd precipitates and (Y,Zr)2O3 oxides. After the heat treatment, which consisted of solutionizing at 536 °C for 24 h and subsequent ageing at 205 °C for 48 h, the globular  β1 -Mg3Nd precipitates were observed to have dissolved and re-precipitate into thin sheets. The (Y,Zr)2O3 oxides were not found to dissolve or coalesce, but were agglomerated within α-Mg (hcp) matrix. Under compression, the as-built LPBF WE43 had, on average, yield strength of 224 MPa, compressive strength of 417 MPa and strain at failure of 9.5 %. In tension, the as-built LPBF WE43 had, on average, yield strength of 215 MPa, tensile strength of 251 MPa and strain at failure of 2.6 %. After the heat treatment, the LPBF WE43 had yield strength of 219 MPa, tensile strength of 251 MPa and strain at failure of 4.3 %. These values are comparable to those of WE43 design data specified by Magnesium Elektron.}
}

@article{STOPYRA2020101270,
title = {Laser powder bed fusion of AA7075 alloy: Influence of process parameters on porosity and hot cracking},
journal = {Additive Manufacturing},
volume = {35},
pages = {101270},
year = {2020},
issn = {2214-8604},
doi = {https://doi.org/10.1016/j.addma.2020.101270},
author = {Wojciech Stopyra and Konrad Gruber and Irina Smolina and Tomasz Kurzynowski and Bogumiła Kuźnicka},
keywords = {Hot cracking, Additive manufacturing, Aluminium alloys, LPBF, Microsegregation}
}


@article{PANKAJ2019,
title = {Influence of laser processing parameters on porosity in Inconel 718 during additive manufacturing.},
journal = {Int J Adv Manuf Technol},
volume = {103},
pages = {1497–1507},
year = {2019},
doi = {10.1007/s00170-019-03655-9},
author = {Pankaj Kumar and Jano Farah and Javed Akram and Chong Teng and Jon Ginn and Mano Misra}
}

@article{Cheng2013,
title = {MELT POOL GEOMETRY SIMULATIONS FOR POWDER-BASED ELECTRON BEAM ADDITIVE MANUFACTURING},
journal = {Int J Adv Manuf Technol},
volume = {103},
pages = {1497–1507},
year = {2013},
url = {sffsymposium.engr.utexas.edu},
author = {Cheng, B. and  Chou, K.}
}

@article{Piazza2020,
title = {The effects of geometry and laser power on the porosity and meltpool formation in additively manufactured 316L stainless steel},
journal = {The International Journal of Advanced Manufacturing Technology },
volume = {111},
pages = {1457–1470},
year = {2020},
doi = {10.1007/s00170-020-06196-8},
author = {Sebastiano Piazza and Brian Merrigan and Denis P. Dowling and Mert Celikin}
}



@article{Imani2020,
title = {Heat source model calibration for thermal analysis of laserpowder-bed fusion},
journal = {The International Journal of Advanced Manufacturing Technology},
volume = {106},
pages = {3367–3379},
year = {2020},
doi = {10.1007/s00170-019-04908-3},
author = {Shahriar Imani Shahabad and Zhidong Zhang and Ali Keshavarz kermani and Usman Ali and Yahya Mahmood khani and Reza Esmaeili zadeh and Ali Bonakdar and Ehsan Toyserkani}
}



@article{Hanemann2020,
title = {Dimensionless Enthalpy as Characteristic Factor for Process Control in Laser Powder Bed Fusion},
journal = {JLMN-Journal of Laser Micro/Nanoengineering},
volume = {15},
pages = {3367–3379},
year = {2020},
doi = {10.2961/jlmn.2020.03.2017},
author = {Theresa Hanemann and Christoph Seyfert and Peter Holfelder and Astrid Rota and Martin Heilmaier}
}


@article{Zielinski2020,
title = {From Melt Pool to Microstructure to Mechanical Properties: A Simulative Approach to L-PBF Processed Material Behaviour},
journal = {TBerg Huettenmaenn Monatsh},
volume = {165},
pages = {175–180},
year = {2020},
doi = {10.1007/s00501-020-00965-4},
author = {Jonas Zielinski and Guillaume Boussinot and Gottfried Laschet and Markus Apel and Johannes Henrich Schleifenbaum}
}






@article{Cullom2020,
title = {Frequency Domain Measurements of Melt Pool Recoil Force Using Modal Analysis},
journal = {TBerg Huettenmaenn Monatsh},
volume = {},
pages = {},
year = {2020},
doi = {10.21203/rs.3.rs-126149/v1},
author = {Tristan Cullom and Nicholas Altese and Douglas Bristow and Robert Landers and Ben Brown and Troy Hartwig and David Soine and Aimee Allen and Andrew Barnard and Jason Blough and Kevin Johnson and Edward Kinzel}
}


@article{Francis2018,
title = {The Effects of Laser and Electron Beam Spot Size in Additive Manufacturing Processes},
journal = {Carnegie Mellon University. Thesis},
volume = {},
pages = {},
year = {2018},
doi = {10.1184/R1/6723563.v1},
author = {Zachary Ryan Francis}
}


@article{Riedlbauer2017,
title = {Macroscopic simulation and experimental measurement of melt pool characteristics in selective electron beam melting of Ti-6Al-4V},
journal = {Int J Adv Manuf Technol},
volume = {88},
pages = {1309–1317},
year = {2017},
doi = {10.1007/s00170-016-8819-6},
author = {Daniel Riedlbauer and Thorsten Scharowsky and Robert F Singer and Paul Steinmann and carolin Korner and  Julia Mergheim}
}




@article{Reisgen2020,
title = {Enhanced Material, Parts Optimization and Process Intensification: Proceedings of the First International Joint Conference on Enhanced Material and Part Optimization and Process Intensification},
journal = {EMPOrIA},
volume = {},
pages = {},
year = {2020},
doi = {10.1007/s00170-016-8819-6},
author = {Uwe Reisgen and Dietmar Drummer and Holger Marschall}
}




@article{Obidigbo2017,
title = {A Numerical and Experimental Investigation of Steady-State and Transient Melt Pool Dimensions in Additive Manufacturing of Invar 36},
journal = {thesis},
volume = {},
pages = {},
year = {2017},
url = {https://corescholar.libraries.wright.edu/etd_all/1821},
author = {Obidigbo and Chigozie Nwachukwu}
}


@article{Giordimaina2017,
title = {Physical Verification of the Melt Pool in Laser-Bed Fusion},
journal = {thesis},
volume = {},
pages = {},
year = {2017},
url = {http://cronfa.swan.ac.uk/Record/cronfa49707},
author = {Andre Giordimaina}
}

@article{Kamath2016,
title = {Data mining and statistical inference in selective laser melting},
journal = {Int J Adv Manuf Technol},
volume = {86},
pages = {1659–1677},
year = {2016},
doi = {10.1007/s00170-015-8289-2},
author = {Kamath, C}
}

@article{Chen2020,
  title={In situ and Operando X-ray Imaging of Directed Energy Deposition Additive Manufacturing},
  author={Chen, Yunhui and Clark, Samuel J and Sinclair, Lorna and Leung, Chu Lun Alex and Marussi, Sebastian and Connolley, Thomas and Magdysyuk, Oxana V and Atwood, Robert C and Baxter, Gavin J and Jones, Martyn A and others},
  journal={arXiv preprint arXiv:2006.09087},
  year={2020}
}


@article{NAKAPKIN2019,
title = {Finding Optimal Parameter Ranges for Laser Powder Bed Fusion with Predictive Modeling at Mesoscale},
journal = {International Conference on Simulation for Additive Manufacturing},
volume = {},
pages = {},
year = {2019},
url = {http://hdl.handle.net/2117/334681},
author = {DMITRY S. NAKAPKIN and ANDREY V. ZAKIROV and SERGEI A. BELOUSOV and MARIA V. BOGDANOVA and BORIS A. KORNEEV and ANDREY E. STEPANOV and ANASTASIA Yu. PEREPELKINA and VADIM D. LEVCHENKO and BORIS V.POTAPKIN and ANDREY MESHKOV}
}




@article{Martin2019,
title = {Dynamics of pore formation during laser powder bed fusion additive manufacturing},
journal = {Nat Commun},
volume = {10},
pages = {1987},
year = {2019},
doi = {10.1038/s41467-019-10009-2},
author = {Aiden A. Martin and Nicholas P. Calta and Saad A. Khairallah and Jenny Wang and Phillip J. Depond and Anthony Y. Fong and Vivek Thampy and Gabe M. Guss and Andrew M. Kiss and Kevin H. Stone and Christopher J. Tassone and Johanna Nelson Weker and Michael F. Toney and Tony van Buuren and Manyalibo J. Matthews}
}


@inproceedings{Rosser2019,
  title={Computational Modelling and Experimental Validation of Single In625 Line Tracks in Laser Powder Bed Fusion},
  author={Rosser, J and Megahed, M and Mindt, H-W and Brown, SGR and Lavery, NP},
  booktitle={2019 International Solid Freeform Fabrication Symposium},
  year={2019},
  organization={University of Texas at Austin}
}



@article{Lu2020,
title = {Additive Manufacturing of Copper-based Alloy by Laser Powder Bed Fusion Bed Fusion},
journal = {Electronic Theses and Dissertations},
volume = {},
pages = {},
year = {2020},
url = {https://stars.library.ucf.edu/etd2020/94},
author = {Binghao Lu}
}


